Task2Morph: Differentiable Task-inspired Framework for Contact-Aware Robot Design

Optimizing the morphologies and the controllers that adapt to various tasks is a critical issue in the field of robot design, aka. embodied intelligence. Previous works typically model it as a joint optimization problem and use search-based methods to find the optimal solution in the morphology space. However, they ignore the implicit knowledge of task-to-morphology mapping which can directly inspire robot design. For example, flipping heavier boxes tends to require more muscular robot arms. This paper proposes a novel and general differentiable task-inspired framework for contact-aware robot design called Task2Morph. We abstract task features highly related to task performance and use them to build a task-to-morphology mapping. Further, we embed the mapping into a differentiable robot design process, where the gradient information is leveraged for both the mapping learning and the whole optimization. The experiments are conducted on three scenarios, and the results validate that Task2Morph outperforms DiffHand, which lacks a task-inspired morphology module, in terms of efficiency and effectiveness.

==> temp.txt <==
√任务启发形态
task-inspired morphology generation 
√形态微调
morphology fine-tuning（n.）
fine-tuning morphology（v.）
协同优化
joint optimization
形态和控制器系统优化
Co-optimization of morphology and controller
？morph-controller co-optimization
仅控制器的优化
？controller-only optimization
可微模拟器
differentiable simulator
√映射
mapping from tasks to morphologies
√迭代
episode
√反向传播算法
backpropagation
backward pass
forward pass
√DiffHand
minibatch

其它：
标题大写
√标点符号  ，。；、
√\emph{DiffHand, Task2Mroph}

花体
\mathcal{}
所有方法名
\emph{}


